Integrating Visualization Literacy into Computer Graphics Education Using the Example of Dear Data

The amount of visual communication we are facing is rapidly increasing, and skills to process, understand, and generate visual representations are in high demand. Especially students focusing on computer graphics and visualization can benefit from a more diverse education on visual literacy, as they often have to work on graphical representations for broad masses after their graduation. Our proposed teaching approach incorporates basic design thinking principles into traditional visualization and graphics education. Our course was inspired by the book Dear Data that was the subject of a lively discussion at the closing capstone of IEEE VIS 2017. The paper outlines our 12-week teaching experiment and summarizes the results extracted from accompanying questionnaires and interviews. In particular, we provide insights into the creation process and pain points of visualization novices, discuss the observed interplay between visualization tasks and design thinking, and finally draw design implications for visual literacy education in general.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at http://www.dante.de/cgi-bin/ctan-index

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

For questions concerning the Eurographics Style please contact publishing@eg.org


